Deep importance sampling using tensor trains with application to a priori and a posteriori rare event estimation

We propose a deep importance sampling method that is suitable for estimating rare event probabilities in high-dimensional problems. We approximate the optimal importance distribution in a general importance sampling problem as the pushforward of a reference distribution under a composition of order-preserving transformations, in which each transformation is formed by a squared tensor-train decomposition. The squared tensor-train decomposition provides a scalable ansatz for building order-preserving high-dimensional transformations via density approximations. The use of composition of maps moving along a sequence of bridging densities alleviates the difficulty of directly approximating concentrated density functions. To compute expectations over unnormalized probability distributions, we design a ratio estimator that estimates the normalizing constant using a separate importance distribution, again constructed via a composition of transformations in tensor-train format. This offers better theoretical variance reduction compared with self-normalized importance sampling, and thus opens the door to efficient computation of rare event probabilities in Bayesian inference problems. Numerical experiments on problems constrained by differential equations show little to no increase in the computational complexity with the event probability going to zero, and allow to compute hitherto unattainable estimates of rare event probabilities for complex, high-dimensional posterior densities.

==> channel-logtau-cdf.dat <==
  -1.3550000e+00   1.7547607e-04
  -1.3450000e+00   1.9836426e-04
  -1.3350000e+00   1.9836426e-04
  -1.3250000e+00   2.2125244e-04
  -1.3150000e+00   2.6702881e-04
  -1.3050000e+00   3.0517578e-04
  -1.2950000e+00   3.0517578e-04
  -1.2850000e+00   3.0517578e-04
  -1.2750000e+00   3.2043457e-04
  -1.2650000e+00   4.4250488e-04
  -1.2550000e+00   4.8828125e-04
  -1.2450000e+00   6.4849854e-04
  -1.2350000e+00   7.7819824e-04
  -1.2250000e+00   8.8500977e-04
  -1.2150000e+00   1.4190674e-03
  -1.2050000e+00   1.4648438e-03
  -1.1950000e+00   1.5716553e-03
  -1.1850000e+00   1.8615723e-03
  -1.1750000e+00   2.2506714e-03
  -1.1650000e+00   2.6473999e-03
  -1.1550000e+00   2.8457642e-03
  -1.1450000e+00   3.0746460e-03
  -1.1350000e+00   3.3340454e-03
  -1.1250000e+00   3.8452148e-03
  -1.1150000e+00   4.4174194e-03
  -1.1050000e+00   5.1956177e-03
  -1.0950000e+00   6.4010620e-03
  -1.0850000e+00   7.3852539e-03
  -1.0750000e+00   8.6288452e-03
  -1.0650000e+00   1.1360168e-02
  -1.0550000e+00   1.2496948e-02
  -1.0450000e+00   1.3801575e-02
  -1.0350000e+00   1.5373230e-02
  -1.0250000e+00   1.7524719e-02
  -1.0150000e+00   1.9149780e-02
  -1.0050000e+00   2.3750305e-02
  -9.9500000e-01   2.6336670e-02
  -9.8500000e-01   2.8717041e-02
  -9.7500000e-01   3.2241821e-02
  -9.6500000e-01   3.6079407e-02
  -9.5500000e-01   3.8894653e-02
  -9.4500000e-01   4.4242859e-02
  -9.3500000e-01   4.7683716e-02
  -9.2500000e-01   5.3520203e-02
  -9.1500000e-01   5.9387207e-02
  -9.0500000e-01   6.4384460e-02
  -8.9500000e-01   7.0739746e-02
  -8.8500000e-01   7.8994751e-02
  -8.7500000e-01   8.8623047e-02
  -8.6500000e-01   9.5733643e-02
  -8.5500000e-01   1.0229492e-01
  -8.4500000e-01   1.1055756e-01
  -8.3500000e-01   1.2171936e-01
  -8.2500000e-01   1.3068390e-01
  -8.1500000e-01   1.4355469e-01
  -8.0500000e-01   1.5365601e-01
  -7.9500000e-01   1.6326141e-01
  -7.8500000e-01   1.7390442e-01
  -7.7500000e-01   1.8608093e-01
  -7.6500000e-01   1.9809723e-01
  -7.5500000e-01   2.1181488e-01
  -7.4500000e-01   2.2950745e-01
  -7.3500000e-01   2.4418640e-01
  -7.2500000e-01   2.5586700e-01
  -7.1500000e-01   2.6851654e-01
  -7.0500000e-01   2.8710938e-01
  -6.9500000e-01   3.0089569e-01
  -6.8500000e-01   3.1481171e-01
  -6.7500000e-01   3.2899475e-01
  -6.6500000e-01   3.4454346e-01
  -6.5500000e-01   3.6051178e-01
  -6.4500000e-01   3.7742615e-01
  -6.3500000e-01   3.9092255e-01
  -6.2500000e-01   4.6772003e-01
  -6.1500000e-01   4.8419189e-01
  -6.0500000e-01   4.9981689e-01
  -5.9500000e-01   5.1699066e-01
  -5.8500000e-01   5.3401947e-01
  -5.7500000e-01   5.4959869e-01
  -5.6500000e-01   5.6449127e-01
  -5.5500000e-01   5.7961273e-01
  -5.4500000e-01   5.9317780e-01
  -5.3500000e-01   6.0821533e-01
  -5.2500000e-01   6.2432861e-01
  -5.1500000e-01   6.3945770e-01
  -5.0500000e-01   6.5464783e-01
  -4.9500000e-01   6.6988373e-01
  -4.8500000e-01   6.8264008e-01
  -4.7500000e-01   6.9903564e-01
  -4.6500000e-01   7.1189117e-01
  -4.5500000e-01   7.2578430e-01
  -4.4500000e-01   7.4121857e-01
  -4.3500000e-01   7.5347137e-01
  -4.2500000e-01   7.6824188e-01
  -4.1500000e-01   7.7941132e-01
  -4.0500000e-01   7.9141998e-01
  -3.9500000e-01   8.0271912e-01
  -3.8500000e-01   8.1363678e-01
  -3.7500000e-01   8.2649231e-01
  -3.6500000e-01   8.3627319e-01
  -3.5500000e-01   8.4494019e-01
  -3.4500000e-01   8.6413574e-01
  -3.3500000e-01   8.7342834e-01
  -3.2500000e-01   8.8220215e-01
  -3.1500000e-01   8.8935852e-01
  -3.0500000e-01   8.9664459e-01
  -2.9500000e-01   9.0297699e-01
  -2.8500000e-01   9.0834045e-01
  -2.7500000e-01   9.1418457e-01
  -2.6500000e-01   9.2067719e-01
  -2.5500000e-01   9.2643738e-01
  -2.4500000e-01   9.3424988e-01
  -2.3500000e-01   9.3953705e-01
  -2.2500000e-01   9.4420624e-01
  -2.1500000e-01   9.4986725e-01
  -2.0500000e-01   9.5340729e-01
  -1.9500000e-01   9.5662689e-01
  -1.8500000e-01   9.5945740e-01
  -1.7500000e-01   9.6250153e-01
  -1.6500000e-01   9.7686005e-01
  -1.5500000e-01   9.7884369e-01
  -1.4500000e-01   9.8075104e-01
  -1.3500000e-01   9.8226929e-01
  -1.2500000e-01   9.8404694e-01
  -1.1500000e-01   9.8517609e-01
  -1.0500000e-01   9.8670197e-01
  -9.5000000e-02   9.8867798e-01
  -8.5000000e-02   9.9013519e-01
  -7.5000000e-02   9.9131775e-01
  -6.5000000e-02   9.9214172e-01
  -5.5000000e-02   9.9324799e-01
  -4.5000000e-02   9.9395752e-01
  -3.5000000e-02   9.9455261e-01
  -2.5000000e-02   9.9488831e-01
  -1.5000000e-02   9.9571991e-01
  -5.0000000e-03   9.9616241e-01
   5.0000000e-03   9.9639893e-01
   1.5000000e-02   9.9684906e-01
   2.5000000e-02   9.9756622e-01
   3.5000000e-02   9.9784088e-01
   4.5000000e-02   9.9819183e-01
   5.5000000e-02   9.9828339e-01
   6.5000000e-02   9.9854279e-01
   7.5000000e-02   9.9884033e-01
   8.5000000e-02   9.9892426e-01
   9.5000000e-02   9.9925232e-01
   1.0500000e-01   9.9929810e-01
   1.1500000e-01   9.9942780e-01
   1.2500000e-01   9.9951172e-01
   1.3500000e-01   9.9965668e-01
   1.4500000e-01   9.9968719e-01
   1.5500000e-01   9.9968719e-01
   1.6500000e-01   9.9975586e-01
   1.7500000e-01   9.9975586e-01
   1.8500000e-01   9.9979401e-01
   1.9500000e-01   9.9980164e-01
   2.0500000e-01   9.9980164e-01
   2.1500000e-01   9.9980164e-01
   2.2500000e-01   9.9982452e-01
   2.3500000e-01   9.9987793e-01
   2.4500000e-01   9.9989319e-01
   2.5500000e-01   9.9996948e-01
   2.6500000e-01   9.9996948e-01
   2.7500000e-01   9.9996948e-01
   2.8500000e-01   9.9999237e-01
   2.9500000e-01   9.9999237e-01
   3.0500000e-01   9.9999237e-01
   3.1500000e-01   9.9999237e-01
   3.2500000e-01   9.9999237e-01
   3.3500000e-01   9.9999237e-01
   3.4500000e-01   9.9999237e-01
   3.5500000e-01   1.0000000e+00


==> island-logtau-cdf.dat <==
  -1.0500000e+00   3.8146973e-05
  -1.0300000e+00   1.2969971e-04
  -1.0100000e+00   1.3732910e-04
  -9.9000000e-01   7.8582764e-04
  -9.7000000e-01   9.8419189e-04
  -9.5000000e-01   1.2741089e-03
  -9.3000000e-01   1.8844604e-03
  -9.1000000e-01   2.4490356e-03
  -8.9000000e-01   4.2343140e-03
  -8.7000000e-01   6.3476562e-03
  -8.5000000e-01   8.1939697e-03
  -8.3000000e-01   2.1194458e-02
  -8.1000000e-01   2.3353577e-02
  -7.9000000e-01   2.9777527e-02
  -7.7000000e-01   5.7556152e-02
  -7.5000000e-01   6.1691284e-02
  -7.3000000e-01   7.0640564e-02
  -7.1000000e-01   8.0497742e-02
  -6.9000000e-01   9.0637207e-02
  -6.7000000e-01   1.0021973e-01
  -6.5000000e-01   1.1221313e-01
  -6.3000000e-01   1.3233948e-01
  -6.1000000e-01   1.5089417e-01
  -5.9000000e-01   1.6951752e-01
  -5.7000000e-01   1.8793488e-01
  -5.5000000e-01   2.0684814e-01
  -5.3000000e-01   2.3051453e-01
  -5.1000000e-01   2.6494598e-01
  -4.9000000e-01   2.9482269e-01
  -4.7000000e-01   3.2501221e-01
  -4.5000000e-01   3.5951996e-01
  -4.3000000e-01   3.9279175e-01
  -4.1000000e-01   4.2461395e-01
  -3.9000000e-01   4.5589447e-01
  -3.7000000e-01   4.8684692e-01
  -3.5000000e-01   5.3243256e-01
  -3.3000000e-01   5.7532501e-01
  -3.1000000e-01   6.2561798e-01
  -2.9000000e-01   6.5448761e-01
  -2.7000000e-01   7.1115112e-01
  -2.5000000e-01   7.3820496e-01
  -2.3000000e-01   7.6705933e-01
  -2.1000000e-01   7.9123688e-01
  -1.9000000e-01   8.1211853e-01
  -1.7000000e-01   8.3235168e-01
  -1.5000000e-01   8.5277557e-01
  -1.3000000e-01   8.7090302e-01
  -1.1000000e-01   8.8711548e-01
  -9.0000000e-02   9.0196991e-01
  -7.0000000e-02   9.1291046e-01
  -5.0000000e-02   9.3250275e-01
  -3.0000000e-02   9.4274139e-01
  -1.0000000e-02   9.5556641e-01
   1.0000000e-02   9.6363831e-01
   3.0000000e-02   9.6880341e-01
   5.0000000e-02   9.7408295e-01
   7.0000000e-02   9.7911835e-01
   9.0000000e-02   9.8203278e-01
   1.1000000e-01   9.8481750e-01
   1.3000000e-01   9.8727417e-01
   1.5000000e-01   9.9282837e-01
   1.7000000e-01   9.9458313e-01
   1.9000000e-01   9.9594116e-01
   2.1000000e-01   9.9661255e-01
   2.3000000e-01   9.9694061e-01
   2.5000000e-01   9.9787140e-01
   2.7000000e-01   9.9832916e-01
   2.9000000e-01   9.9869537e-01
   3.1000000e-01   9.9924469e-01
   3.3000000e-01   9.9942017e-01
   3.5000000e-01   9.9961090e-01
   3.7000000e-01   9.9966431e-01
   3.9000000e-01   9.9976349e-01
   4.1000000e-01   9.9977112e-01
   4.3000000e-01   9.9977875e-01
   4.5000000e-01   9.9980927e-01
   4.7000000e-01   9.9999237e-01
   4.9000000e-01   9.9999237e-01
   5.1000000e-01   9.9999237e-01
   5.3000000e-01   9.9999237e-01
   5.5000000e-01   1.0000000e+00


==> prior-logtau-cdf.dat <==
  -1.5100000e+00   7.6293945e-06
  -1.4900000e+00   7.6293945e-06
  -1.4700000e+00   7.6293945e-06
  -1.4500000e+00   7.6293945e-06
  -1.4300000e+00   7.6293945e-06
  -1.4100000e+00   7.6293945e-06
  -1.3900000e+00   7.6293945e-06
  -1.3700000e+00   2.2888184e-05
  -1.3500000e+00   2.2888184e-05
  -1.3300000e+00   6.1035156e-05
  -1.3100000e+00   9.9182129e-05
  -1.2900000e+00   1.5258789e-04
  -1.2700000e+00   2.5177002e-04
  -1.2500000e+00   2.7465820e-04
  -1.2300000e+00   4.0435791e-04
  -1.2100000e+00   5.4168701e-04
  -1.1900000e+00   6.8664551e-04
  -1.1700000e+00   9.3078613e-04
  -1.1500000e+00   1.2359619e-03
  -1.1300000e+00   1.4724731e-03
  -1.1100000e+00   1.8463135e-03
  -1.0900000e+00   2.3574829e-03
  -1.0700000e+00   3.2043457e-03
  -1.0500000e+00   4.1427612e-03
  -1.0300000e+00   5.3253174e-03
  -1.0100000e+00   6.7062378e-03
  -9.9000000e-01   8.5372925e-03
  -9.7000000e-01   1.0902405e-02
  -9.5000000e-01   1.3580322e-02
  -9.3000000e-01   1.6624451e-02
  -9.1000000e-01   2.0469666e-02
  -8.9000000e-01   2.4780273e-02
  -8.7000000e-01   3.0128479e-02
  -8.5000000e-01   3.6064148e-02
  -8.3000000e-01   4.3014526e-02
  -8.1000000e-01   5.0704956e-02
  -7.9000000e-01   5.9700012e-02
  -7.7000000e-01   7.0259094e-02
  -7.5000000e-01   8.2054138e-02
  -7.3000000e-01   9.4779968e-02
  -7.1000000e-01   1.0975647e-01
  -6.9000000e-01   1.2600708e-01
  -6.7000000e-01   1.4337158e-01
  -6.5000000e-01   1.6264343e-01
  -6.3000000e-01   1.8391418e-01
  -6.1000000e-01   2.0640564e-01
  -5.9000000e-01   2.3017883e-01
  -5.7000000e-01   2.5551605e-01
  -5.5000000e-01   2.8148651e-01
  -5.3000000e-01   3.0874634e-01
  -5.1000000e-01   3.3682251e-01
  -4.9000000e-01   3.6680603e-01
  -4.7000000e-01   3.9739227e-01
  -4.5000000e-01   4.2807770e-01
  -4.3000000e-01   4.6002197e-01
  -4.1000000e-01   4.9130249e-01
  -3.9000000e-01   5.2304840e-01
  -3.7000000e-01   5.5590820e-01
  -3.5000000e-01   5.8744049e-01
  -3.3000000e-01   6.1899567e-01
  -3.1000000e-01   6.4875793e-01
  -2.9000000e-01   6.7741394e-01
  -2.7000000e-01   7.0496368e-01
  -2.5000000e-01   7.3158264e-01
  -2.3000000e-01   7.5672913e-01
  -2.1000000e-01   7.8049469e-01
  -1.9000000e-01   8.0314636e-01
  -1.7000000e-01   8.2368469e-01
  -1.5000000e-01   8.4231567e-01
  -1.3000000e-01   8.6084747e-01
  -1.1000000e-01   8.7697601e-01
  -9.0000000e-02   8.9180756e-01
  -7.0000000e-02   9.0525818e-01
  -5.0000000e-02   9.1712189e-01
  -3.0000000e-02   9.2810059e-01
  -1.0000000e-02   9.3828583e-01
   1.0000000e-02   9.4659424e-01
   3.0000000e-02   9.5449066e-01
   5.0000000e-02   9.6144104e-01
   7.0000000e-02   9.6719360e-01
   9.0000000e-02   9.7227478e-01
   1.1000000e-01   9.7687531e-01
   1.3000000e-01   9.8072815e-01
   1.5000000e-01   9.8371887e-01
   1.7000000e-01   9.8640442e-01
   1.9000000e-01   9.8863220e-01
   2.1000000e-01   9.9035645e-01
   2.3000000e-01   9.9213409e-01
   2.5000000e-01   9.9350739e-01
   2.7000000e-01   9.9476624e-01
   2.9000000e-01   9.9554443e-01
   3.1000000e-01   9.9628448e-01
   3.3000000e-01   9.9677277e-01
   3.5000000e-01   9.9728394e-01
   3.7000000e-01   9.9764252e-01
   3.9000000e-01   9.9797821e-01
   4.1000000e-01   9.9823761e-01
   4.3000000e-01   9.9855042e-01
   4.5000000e-01   9.9875641e-01
   4.7000000e-01   9.9890900e-01
   4.9000000e-01   9.9903870e-01
   5.1000000e-01   9.9913788e-01
   5.3000000e-01   9.9921417e-01
   5.5000000e-01   9.9929047e-01
   5.7000000e-01   9.9932098e-01
   5.9000000e-01   9.9932861e-01
   6.1000000e-01   9.9935913e-01
   6.3000000e-01   9.9938965e-01
   6.5000000e-01   9.9941254e-01
   6.7000000e-01   9.9942780e-01
   6.9000000e-01   9.9945831e-01
   7.1000000e-01   9.9945831e-01
   7.3000000e-01   9.9945831e-01
   7.5000000e-01   9.9946594e-01
   7.7000000e-01   9.9946594e-01
   7.9000000e-01   9.9946594e-01
   8.1000000e-01   9.9946594e-01
   8.3000000e-01   9.9946594e-01
   8.5000000e-01   9.9946594e-01
   8.7000000e-01   9.9946594e-01
   8.9000000e-01   9.9946594e-01
   9.1000000e-01   9.9946594e-01
   9.3000000e-01   9.9947357e-01
   9.5000000e-01   9.9947357e-01
   9.7000000e-01   9.9947357e-01
   9.9000000e-01   9.9948120e-01
   1.0100000e+00   9.9948120e-01
   1.0300000e+00   9.9948120e-01
   1.0500000e+00   9.9948120e-01
   1.0700000e+00   9.9948120e-01
   1.0900000e+00   9.9948883e-01
   1.1100000e+00   9.9948883e-01
   1.1300000e+00   9.9950409e-01
   1.1500000e+00   9.9952698e-01
   1.1700000e+00   9.9952698e-01
   1.1900000e+00   9.9952698e-01
   1.2100000e+00   9.9952698e-01
   1.2300000e+00   9.9952698e-01
   1.2500000e+00   9.9954987e-01
   1.2700000e+00   9.9956512e-01
   1.2900000e+00   9.9957275e-01
   1.3100000e+00   9.9957275e-01
   1.3300000e+00   9.9958038e-01
   1.3500000e+00   9.9959564e-01
   1.3700000e+00   9.9963379e-01
   1.3900000e+00   9.9964142e-01
   1.4100000e+00   9.9965668e-01
   1.4300000e+00   9.9969482e-01
   1.4500000e+00   9.9972534e-01
   1.4700000e+00   9.9972534e-01
   1.4900000e+00   9.9974060e-01
   1.5100000e+00   9.9977875e-01
   1.5300000e+00   9.9980164e-01
   1.5500000e+00   9.9980164e-01
   1.5700000e+00   9.9983215e-01
   1.5900000e+00   9.9984741e-01
   1.6100000e+00   9.9987030e-01
   1.6300000e+00   9.9988556e-01
   1.6500000e+00   9.9988556e-01
   1.6700000e+00   9.9988556e-01
   1.6900000e+00   9.9990845e-01
   1.7100000e+00   9.9991608e-01
   1.7300000e+00   9.9992371e-01
   1.7500000e+00   9.9993134e-01
   1.7700000e+00   9.9993134e-01
   1.7900000e+00   9.9994659e-01
   1.8100000e+00   9.9994659e-01
   1.8300000e+00   9.9994659e-01
   1.8500000e+00   9.9996185e-01
   1.8700000e+00   9.9996948e-01
   1.8900000e+00   9.9997711e-01
   1.9100000e+00   9.9997711e-01
   1.9300000e+00   9.9997711e-01
   1.9500000e+00   9.9997711e-01
   1.9700000e+00   9.9998474e-01
   1.9900000e+00   9.9999237e-01
   2.0100000e+00   9.9999237e-01
   2.0300000e+00   9.9999237e-01
   2.0500000e+00   9.9999237e-01
   2.0700000e+00   9.9999237e-01
   2.0900000e+00   9.9999237e-01
   2.1100000e+00   9.9999237e-01
   2.1300000e+00   9.9999237e-01
   2.1500000e+00   9.9999237e-01
   2.1700000e+00   9.9999237e-01
   2.1900000e+00   9.9999237e-01
   2.2100000e+00   9.9999237e-01
   2.2300000e+00   9.9999237e-01
   2.2500000e+00   9.9999237e-01
   2.2700000e+00   9.9999237e-01
   2.2900000e+00   9.9999237e-01
   2.3100000e+00   9.9999237e-01
   2.3300000e+00   9.9999237e-01
   2.3500000e+00   9.9999237e-01
   2.3700000e+00   9.9999237e-01
   2.3900000e+00   9.9999237e-01
   2.4100000e+00   9.9999237e-01
   2.4300000e+00   9.9999237e-01
   2.4500000e+00   9.9999237e-01
   2.4700000e+00   9.9999237e-01
   2.4900000e+00   9.9999237e-01
   2.5100000e+00   9.9999237e-01
   2.5300000e+00   1.0000000e+00

